Pushing the envelope of Optimization Modulo Theories with Linear-Arithmetic Cost Functions

In the last decade we have witnessed an impressive progress in the expressiveness and efficiency of Satisfiability Modulo Theories (SMT) solving techniques. This has brought previously-intractable problems at the reach of state-of-the-art SMT solvers, in particular in the domain of SW and HW verification. Many SMT-encodable problems of interest, however, require also the capability of finding models that are optimal wrt. some cost functions. In previous work, namely "Optimization Modulo Theory with Linear Rational Cost Functions -- OMT(LAR U T )", we have leveraged SMT solving to handle the minimization of cost functions on linear arithmetic over the rationals, by means of a combination of SMT and LP minimization techniques. In this paper we push the envelope of our OMT approach along three directions: first, we extend it to work also with linear arithmetic on the mixed integer/rational domain, by means of a combination of SMT, LP and ILP minimization techniques; second, we develop a multi-objective version of OMT, so that to handle many cost functions simultaneously; third, we develop an incremental version of OMT, so that to exploit the incrementality of some OMT-encodable problems. An empirical evaluation performed on OMT-encoded verification problems demonstrates the usefulness and efficiency of these extensions.

==> bin.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{bin.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(13322,8687)(2295,-8162)
\end{picture}%


==> titleabstract.txt <==
Pushing the Envelope of Optimization Modulo Theories with Linear-Arithmetic Cost Functions

In the last decade we have witnessed an impressive progress in the
expressiveness and efficiency of Satisfiability Modulo Theories (SMT)
solving techniques. This has brought previously-intractable problems
at the reach of state-of-the-art SMT solvers, in particular in the
domain of SW and HW verification.  Many SMT-encodable problems of
interest, however, require also the capability of finding models that
are optimal wrt. some cost functions.

In previous work, namely Optimization Modulo Theory with Linear
Rational Cost Functions -- OMT(LRA U T), we have leveraged SMT solving
to handle the minimization of cost functions on linear arithmetic over
the rationals, by means of a combination of SMT and LP minimization
techniques.

In this paper we push the envelope of our OMT approach along three
directions: first, we extend it to work also with linear arithmetic on
the mixed integer/rational domain, by means of a combination of SMT,
LP and ILP minimization techniques; second, we develop a
multi-objective version of OMT, so that to handle many cost functions
simultaneously; third, we develop an incremental version of OMT, so
that to exploit the incrementality of some OMT-encodable problems.  An
empirical evaluation performed on OMT-encoded verification problems
demonstrates the usefulness and efficiency of these extensions.
 

